Fully Read/Write Fence-Free Work-Stealing with Multiplicity

Work-stealing is a popular technique to implement dynamic load balancing in a distributed manner. In this approach, each process owns a set of tasks that have to be executed. The owner of the set can put tasks in it and can take tasks from it to execute them. When a process runs out of tasks, instead of being idle, it becomes a thief to steal tasks from a victim. Thus, a work-stealing algorithm provides three high-level operations: Put and Take, which can be invoked only by the owner, and Steal, which can be invoked by a thief. One of the main targets when designing work-stealing algorithms is to make Put and Take as simple and efficient as possible. Unfortunately, it has been shown that any work-stealing algorithm in the standard asynchronous model must use expensive Read- After-Write synchronization patterns or atomic Read-Modify-Write instructions, which may be costly in practice. Thus, prior research has proposed idempotent work-stealing, a relaxation for which there are algorithms with Put and Take devoid of Read-Modify-Write atomic instructions and Read-After-Write synchronization patterns; however, Put uses fences among Write instructions, and Steal uses Compare&Swap and fences among Read instructions. In the TSO model, in which Write (resp. Read) instructions cannot be reordered, there have been proposed fully fence-free work-stealing algorithms whose Put and Take have similar properties but Steal uses Compare&Swap or a lock.

==> contents/abstract.txt <==
abstract

Work-stealing is a popular technique to implement dynamic load balancing in a distributed manner. In this approach, each process owns a set of tasks that have to be executed. The owner of the set can put tasks in it and can take tasks from it to execute them. When a process runs out of tasks, instead of being idle, it becomes a thief to steal tasks from a victim. Thus, a work-stealing algorithm provides three high-level operations: Put and Take, which can be invoked only by the owner, and Steal, which can be invoked by a thief. One of the main targets when designing work-stealing algorithms is to make Put and Take as simple and efficient as possible. Unfortunately, it has been shown that any work-stealing algorithm in the standard asynchronous model must use expensive Read-After-Write synchronization patterns or atomic Read-Modify-Write instructions (e.g. Compare&Swap or Test&Set), which may be costly in practice. Thus, prior research has proposed idempotent work-stealing, a relaxation for which there are algorithms with Put and Take devoid of Read-Modify-Write atomic instructions and Read-After-Write synchronization patterns; however, Put uses fences among Write instructions, and Steal uses Compare&Swap and fences among Read instructions. In the TSO model, in which Write (resp. Read) instructions cannot be reordered, there have been proposed fully fence-free work-stealing algorithms whose Put and Take have similar properties but Steal uses Compare&Swap or a lock.

This paper considers work-stealing with multiplicity, a relaxation in which every task is taken by at least one operation, with the requirement that any process can extract a task at most once. Two versions of the relaxation are considered and two fully Read/Write algorithms are presented in the standard asynchronous shared memory model, both devoid of Read-After-Write synchronization patterns in all its operations, the second algorithm additionally being fully fence-free. Furthermore, the algorithms have logarithmic and constant step complexity, respectively. To our knowledge, these are the first algorithm for work-stealing possessing all these properties. Our algorithms are also wait-free solutions of relaxed versions of single-enqueue multi-dequeuer queues, namely, with multiplicity and weak multiplicity. The algorithms are obtained by reducing work-stealing with multiplicity and weak multiplicity to MaxRegister and RangeMaxRegister, a relaxation of MaxRegister which might be of independent interest.

An experimental evaluation shows that our fully fence-free algorithm exhibits a better performance than The Cilk, Chase-Lev and Idempotent Work-Stealing algorithms, while a simple variant of it, with a swap-based Steal operation, has a lower performance than the previous algorithm, but still keeps competitive performance with respect to the other algorithms.


Work-stealing is a popular technique to implement dynamic load balancing in a distributed manner. In this approach, each process owns a set of tasks that have to be executed. The owner of the set can put tasks in it and can
take tasks from it to execute them. When a process runs out of tasks,
instead of being idle, it becomes a thief to steal tasks from a
victim. Thus, a work-stealing algorithm provides three
high-level operations: and , which can be invoked only by
the owner, and , which can be invoked by a thief.

One of the main targets when designing work-stealing algorithms is to
make and as simple and efficient as possible.
Unfortunately, it has been shown that any work-stealing algorithm in
the standard asynchronous model must use expensive synchronization patterns or atomic instructions (e.g. or
), which may be costly in practice.  Thus, prior research has
proposed idempotent work-stealing, a relaxation for which there
are algorithms with and devoid of atomic instructions
and synchronization patterns; however, uses fences among instructions, and uses and fences among instructions.
In the TSO model, in which (resp. ) instructions cannot be
reordered, there have been proposed fully fence-free work-stealing
algorithms whose and have similar properties but uses or a lock.

This paper considers work-stealing with multiplicity, a
relaxation in which every task is taken by at least one
operation, with the requirement that any process can extract a task
at most once.  Two versions of the relaxation are
considered and two fully / algorithms are presented in the
standard asynchronous shared memory model, both devoid of synchronization patterns in all its operations, the second algorithm
additionally being fully fence-free.  Furthermore, the
algorithms have logarithmic and constant step complexity,
respectively.  To our knowledge, these are the first algorithm for
work-stealing possessing all these properties.  Our algorithms are
also wait-free solutions of relaxed versions of single-enqueue
multi-dequeuer queues, namely, with multiplicity and weak
multiplicity.  The algorithms are obtained by reducing work-stealing
with multiplicity and weak multiplicity to and , a
relaxation of which might be of independent interest.

An experimental evaluation shows that our fully fence-free
algorithm exhibits a better performance than The Cilk, Chase-Lev and
Idempotent Work-Stealing algorithms, while a simple variant of it,
with a swap-based operation, has a lower performance than the
previous algorithm, but still keeps competitive performance with
respect to the other algorithms.


abstract

